Underground Freight Transportation for Package Delivery in Urban Environments

The use of underground freight transportation (UFT) is gaining attention because of its ability to quickly move freight to locations in urban areas while reducing road traffic and the need for delivery drivers. Since packages are transported through the tunnels by electric motors, the use of tunnels is also environmentally friendly. Unlike other UFT projects, we examine the use of tunnels to transport individual orders, motivated by the last mile delivery of goods from e-commerce providers. The use of UFT for last mile delivery requires more complex network planning than for direct lines that have previously been considered for networks connecting large cities. We introduce a new network design problem based on this delivery model and transform the problem into a fixed charge multicommodity flow problem with additional constraints. We show that this problem, the nd-UFT, is NP-hard, and provide an exact solution method for solving large-scale instances. Our solution approach exploits the combinatorial sub-structures of the problem in a cutting planes fashion, significantly reducing the time to find optimal solutions on most instances compared to a MIP. We provide computational results for real urban environments to build a set of insights into the structure of such networks and evaluate the benefits of such systems. We see that a budget of only 45 miles of tunnel can remove 42% of packages off the roads in Chicago and 32% in New York City. We estimate the fixed and operational costs for implementing UFT systems and break them down into a per package cost. Our estimates indicate over a 40% savings from using a UFT over traditional delivery models. This indicates that UFT systems for last mile delivery are a promising area for future research.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

